Over-the-Air Federated Learning In Broadband Communication

Federated learning (FL) is a privacy-preserving distributed machine learning paradigm that operates at the wireless edge. It enables clients to collaborate on model training while keeping their data private from adversaries and the central server. However, current FL approaches have limitations. Some rely on secure multiparty computation, which can be vulnerable to inference attacks. Others employ differential privacy, but this may lead to decreased test accuracy when dealing with a large number of parties contributing small amounts of data. To address these issues, this paper proposes a novel approach that integrates federated learning seamlessly into the inner workings of MIMO (Multiple-Input Multiple-Output) systems.

==> References.bib.txt <==
@article{telatar1999capacity,
  title={Capacity of multi-antenna Gaussian channels},
  author={Telatar, Emre},
  journal={European transactions on telecommunications},
  volume={10},
  number={6},
  pages={585--595},
  year={1999},
  publisher={Wiley Online Library}
}
